Parallelization of the multi-level hp-adaptive finite cell method

The multi-level hp-refinement scheme is a powerful extension of the finite element method that allows local mesh adaptation without the trouble of constraining hanging nodes. This is achieved through hierarchical high-order overlay meshes, a hp-scheme based on spatial refinement by superposition. An efficient parallelization of this method using standard domain decomposition approaches in combination with ghost elements faces the challenge of a large basis function support resulting from the overlay structure and is in many cases not feasible. In this contribution, a parallelization strategy for the multi-level hp-scheme is presented that is adapted to the scheme's simple hierarchical structure. By distributing the computational domain among processes on the granularity of the active leaf elements and utilizing shared mesh data structures, good parallel performance is achieved, as redundant computations on ghost elements are avoided. We show the scheme's parallel scalability for problems with a few hundred elements per process. Furthermore, the scheme is used in conjunction with the finite cell method to perform numerical simulations on domains of complex shape.

==> multiLevelFCM/pics/multiLevelhp2d.tikz <==
%\tdplotsetmaincoords{60}{30}

\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   \tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   \tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   \tikzset{xyplane/.style={canvas is xy plane at z=#1}}

  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
  \coordinate (p1) at (-10,-1,-1);
  \coordinate (p2) at (+1,+1,+1);

  %draw the cube
  %\drawRectangle{-1}{-1}{-1}{+1}{+1}{+1};
  
  \begin{scope}[xyplane=0]
     \foreach \x in {0} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[inactiveFaceLinearIndependence] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
       \draw[activeFace] (\x, 0) -- (\x+1, 0 ) -- (\x+1, 1 ) -- (\x, 1 ) -- cycle;
     }
     \foreach \x in {1} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1,2,3} 
     	{
	     \node[activeNode] at (\x,\y) {};
	     }
     }
     \foreach \y in {0,1,2,3} 
     {
	     \draw[activeEdge] (1,\y) -- (2,\y);
     }
     \foreach \y in {2,3} 
     {
	     \draw[inactiveEdgeLinearIndependence] (0,\y) -- (1,\y);
     }
     \draw[activeEdge] (0,0) -- (1,0);
     \draw[activeEdge] (0,1) -- (1,1);
     \draw[activeEdge] (0,0) -- (0,1);
     \draw[activeEdge] (1,0) -- (1,1)-- (1,2)-- (1,3);
     \draw[activeEdge] (2,0) -- (2,1)-- (2,2)-- (2,3);
     \draw[inactiveEdgeLinearIndependence] (0,1)-- (0,2)-- (0,3);
 \end{scope}
  
  %% --- Level 1 ----------------------------------------------------------------
  
  \def\basex{0}
  \def\basey{1}
  \def\basez{1}
  \def\s{0.5}
  
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 0 ) -- ( \x, \y, \basez );
	     }
 	}
  
  
  \begin{scope}[xyplane=\basez]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {0,1,2} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
	     \foreach \y in {3} 
	     {
       		\draw[inactiveFaceLinearIndependence]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2,3} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {0} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {4} 
     {
      \draw[inactiveEdgeLinearIndependence]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s);
       \draw[inactiveEdgeLinearIndependence]   (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {1,2} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
      \foreach \y in {0} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {1} 
     {
      \foreach \y in {0,1,2} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
     \foreach \x in {1} 
     {
     	\foreach \y in {1,2,3,4} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
	    \foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
 \end{scope}
 
% 
%   %% --- Level 2 ----------------------------------------------------------------
 
 \def\basex{0}
 \def\basey{2.5}
 \def\basez{1.75}
 \def\s{0.25}
 
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 1 ) -- ( \x, \y, \basez  );
	     }
 	}
 

\begin{scope}[xyplane=\basez]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \y in {0,1} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \y in {0} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1,2,3} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {4} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x ,\basey ) 
     					  -- (\basex + \s*\x,\basey + \s)
     					  -- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
      \foreach \y in {1} 
      {
       \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {2} 
     {
      \foreach \y in {1} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1,2,3} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s+ 2*\s*\x,\basey +  \s*\y) {};
	    }
     }
	 \node[inactiveNodeCompatible] at (\basex + 4*\s,\basey +  \s) {};
 \end{scope}
 
\def\voffset{0.6cm}
\def\hoffset{0.1cm}
 
%\node[activeNode](ActiveNode) at (0,0,1.8*\basez) {};
% \node[right=\hoffset of ActiveNode.center, anchor=west] (ActiveNodeText)  {Active Node};
% 
%\node[inactiveNodeLinearIndependence, below=\voffset of ActiveNode.center, anchor=center](inactiveNodeLinearIndependence) {};
%\node[below=\voffset of ActiveNodeText.west, anchor=west, align=left] (inactiveNodeLinearIndependenceText) {Inactive node due to\\linear independence};
%
%\node[inactiveNodeCompatible, below=1.25*\voffset of inactiveNodeLinearIndependence.center, anchor=center](inactiveNodeCompatible) {};
%\node[below=1.25*\voffset of inactiveNodeLinearIndependenceText.west, anchor=west, align=left] (inactiveNodeCompatibleText) {Inactive node due to\\ compatibility};
%
%\node[](inactiveNodeCompatible) at (3,0,1.8*\basez) {};
%\node[right=\hoffset of inactiveNodeCompatible.center, anchor=west] (inactiveNodeCompatibleText)  {};
%\node[below left=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=east] (t1) {};
%\node[below right=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=west] (t2) {};
%\draw[activeEdge] (t1) -- (t2);
%\node[below=1.25*\voffset of inactiveNodeCompatibleText.west, anchor=west] (ActiveEdgeText) {Active Edge};
%
%\node[below=\voffset of t1.center, anchor=center] (t1) {};
%\node[below=\voffset of t2.center, anchor=center] (t2) {};
%\draw[inactiveEdgeLinearIndependence, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
%\node[below=\voffset of ActiveEdgeText.west, anchor=west, align=left] (InactiveEdgeTextLinearIndependence) {Inactive edge due to\\ linear indepedence};
%
%\node[below=1.25*\voffset of t1.center, anchor=center] (t1) {};
%\node[below=1.25*\voffset of t2.center, anchor=center] (t2) {};
%\draw[inactiveEdgeCompatible, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
%\node[below=1.25*\voffset of InactiveEdgeTextLinearIndependence.west, anchor=west, align=left] (InactiveEdgeText) {Inactive edge due to\\ compatibility};
%
%
%\node[below=1.25*\voffset of midEdge.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[activeFace] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west] (ActiveElementText) {Active Face};
%
%\node[below=\voffset of c.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[inactiveFaceLinearIndependence] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ linear independence};
%
%\node[below=1.25*\voffset of c.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[inactiveFaceCompatibility] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ compatibility};
  
\end{tikzpicture}

==> multiLevelFCM/pics/multiLevelhp3d.tikz <==
%\tdplotsetmaincoords{60}{30}


\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      %      
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   \tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   \tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   \tikzset{xyplane/.style={canvas is xy plane at z=#1}}
  
  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
  \begin{scope}[xyplane=0]
     \foreach \x in {0} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[inactiveFaceLinearIndependence] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
       \draw[activeFace] (\x, 0) -- (\x+1, 0 ) -- (\x+1, 1 ) -- (\x, 1 ) -- cycle;
     }
     \foreach \x in {1} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1,2,3} 
     	{
	     \node[activeNode] at (\x,\y) {};
	     }
     }
     \foreach \y in {1,2,3} 
     {
	     \draw[activeEdge] (1,\y) -- (2,\y);
     }
     \foreach \y in {2,3} 
     {
	     \draw[inactiveEdgeLinearIndependence] (0,\y) -- (1,\y);
     }
     \draw[activeEdge] (0,1) -- (1,1);
     \draw[activeEdge] (0,0) -- (0,1);
     \draw[activeEdge] (1,0) -- (1,1)-- (1,2)-- (1,3);
     \draw[inactiveEdgeLinearIndependence] (0,1)-- (0,2)-- (0,3);
 \end{scope}
 \begin{scope}[xzplane=0]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{};
     }
  \end{scope}
  \begin{scope}[yzplane=2]
     \foreach \x in {0,1,2} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2,3} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{}-- (3,\y) node[activeNode]{};
     }
  \end{scope}
  
  %% --- Level 1 ----------------------------------------------------------------
  
  \def\basex{0}
  \def\basey{1}
  \def\basez{2}
  \def\s{0.5}
  
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 0 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
  
  
  \begin{scope}[xyplane=\basez]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {0,1,2} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
	     \foreach \y in {3} 
	     {
       		\draw[inactiveFaceLinearIndependence]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2,3} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {4} 
     {
     	\draw[inactiveEdgeLinearIndependence]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s);
       \draw[inactiveEdgeLinearIndependence]   (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0,1,2} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
     \foreach \x in {1} 
     {
     	\foreach \y in {1,2,3,4} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
	    \foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
 \end{scope}
 
 \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
     					  -- (\basex + \s*\x, \basez - 1*\s)
     					  -- (\basex + \s*\x, \basez - 2*\s);
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
     					  -- ( \basex + 1*\s, \basez + \s*\z)
     					  -- ( \basex + 2*\s, \basez + \s*\z);
 	}
 	\foreach \x in {0,1} 
     {
         \foreach \z in {-1,-2} 
	     {
       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
 
 \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2,3,4} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z)
     					 --  (\basey + 3*\s, \basez + \s*\z)
     					 --  (\basey + 4*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
% 
%   %% --- Level 2 ----------------------------------------------------------------
 
 \def\basex{0}
 \def\basey{2.5}
 \def\basez{3}
 \def\s{0.25}
 
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 2 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
 

\begin{scope}[xyplane=\basez]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \y in {0,1} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1,2,3} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1,2,3} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s+ 2*\s*\x,\basey +  \s*\y) {};
	    }
     }
 \end{scope}
 
  \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
         \foreach \x in {0,1,2,3,4} 
	     {
	     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
	     					  -- (\basex + \s*\x, \basez - 1*\s)
	     					  -- (\basex + \s*\x, \basez - 2*\s);
	 	}
	 	\foreach \z in {0,-1,-2} 
	     {
	     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
	     					  -- ( \basex + 1*\s, \basez + \s*\z)
	     					  -- ( \basex + 2*\s, \basez + \s*\z)
	     					  -- ( \basex + 3*\s, \basez + \s*\z)
	     					  -- ( \basex + 4*\s, \basez + \s*\z);
	 	}
	 	\foreach \x in {0,1,2,3} 
     	{
	         \foreach \z in {-1,-2} 
		     {
	       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- cycle;
	         }
     	}
  \end{scope}
  
   \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
  
\def\voffset{0.6cm}
\def\hoffset{0.1cm}
 
 \node[activeNode](ActiveNode) at (-0.8,0,1.5*\basez) {};
  \node[right=\hoffset of ActiveNode.center, anchor=west] (ActiveNodeText)  {Active Node};
  
 \node[inactiveNodeLinearIndependence, below=\voffset of ActiveNode.center, anchor=center](inactiveNodeLinearIndependence) {};
 \node[below=\voffset of ActiveNodeText.west, anchor=west, align=left] (inactiveNodeLinearIndependenceText) {Inactive node due to \\ linear independence};
 
 \node[inactiveNodeCompatible, below=1.25*\voffset of inactiveNodeLinearIndependence.center, anchor=center](inactiveNodeCompatible) {};
 \node[below=1.25*\voffset of inactiveNodeLinearIndependenceText.west, anchor=west, align=left] (inactiveNodeCompatibleText) {Inactive node due \\ to compatibility};
 
  \node[](inactiveNodeCompatible) at (3.1,0,1.95*\basez) {};
 \node[right=\hoffset of inactiveNodeCompatible.center, anchor=west] (inactiveNodeCompatibleText)  {};
 \node[below left=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=east] (t1) {};
 \node[below right=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=west] (t2) {};
 \draw[activeEdge] (t1) -- (t2);
 \node[below=1.25*\voffset of inactiveNodeCompatibleText.west, anchor=west] (ActiveEdgeText) {Active Edge};
 
 \node[below=\voffset of t1.center, anchor=center] (t1) {};
 \node[below=\voffset of t2.center, anchor=center] (t2) {};
 \draw[inactiveEdgeLinearIndependence, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
 \node[below=\voffset of ActiveEdgeText.west, anchor=west, align=left] (InactiveEdgeTextLinearIndependence) {Inactive edge due to\\ linear indepedence};
 
 \node[below=1.25*\voffset of t1.center, anchor=center] (t1) {};
 \node[below=1.25*\voffset of t2.center, anchor=center] (t2) {};
 \draw[inactiveEdgeCompatible, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
 \node[below=1.25*\voffset of InactiveEdgeTextLinearIndependence.west, anchor=west, align=left] (InactiveEdgeText) {Inactive edge due to\\ compatibility};
 
 
 \node[below=1.25*\voffset of midEdge.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[activeFace] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west] (ActiveElementText) {Active Face};
 
 \node[below=\voffset of c.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[inactiveFaceLinearIndependence] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ linear independence};
 
 \node[below=1.25*\voffset of c.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[inactiveFaceCompatibility] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ compatibility};
  
\end{tikzpicture}


==> multiLevelFCM/pics/refinement_1d_mlhp_graded.tikz <==
\begin{tikzpicture}
[
	scale=1,
	connection/.style={
    gray!40,
    shorten >=5pt,
    shorten <=5pt,
  },
  partition/.style={
    gray!40,
%     dashed,
    shorten >=5pt,
    shorten <=5pt,
    %->,>=latex,
  },
	curve/.style={
		%line width=0.75pt,
		black,
	},
	cross/.style={
	 cross out, 
	 draw=red, 
	 minimum size=2*(#1-\pgflinewidth), 
	 inner sep=0pt, 
	 outer sep=0pt
	},
  %default radius will be 1pt. 
  cross/.default={2pt}
]

  \scriptsize%

\pgfmathsetmacro\radius{0.01};
\pgfmathsetmacro\levelA{0.0};
\pgfmathsetmacro\levelB{0.7};
\pgfmathsetmacro\levelC{1.15};
\pgfmathsetmacro\levelD{1.5};
\pgfmathsetmacro\levelE{1.75};
\pgfmathsetmacro\scale{0.8};

% Discontinuity
% \draw[red, dashed] (2.6,0) -- ++(0,\levelD);

% Connections
% 0 - 1
\draw[connection] (2,\levelA) -- (2,\levelB);
\draw[connection] (4,\levelA) -- (4,\levelB);

% 0 - 1
\draw[connection] (2,\levelB) -- (2,\levelC);
\draw[connection] (3,\levelB) -- (3,\levelC);

% 1 - 2
\draw[connection] (2.5,\levelC) -- (2.5,\levelD);
\draw[connection] (3,\levelC) -- (3,\levelD);

% Level 0
% \node[left] at (2,\levelA) {$k=0$};

\draw[gray] (2,\levelA) -- ++(2,0);
\draw[curve] (2,\levelA) -- ++(2,0.5);
\draw[curve] (2,{\levelA+0.5}) -- ++(2,-0.5);

\filldraw[black] 
% (0,\levelA) circle (\radius)
(2,\levelA) circle (\radius)
(4,\levelA) circle (\radius);

% Level 1
% \node[right] at (4,\levelB) {$k=1$};

\draw[gray] (2,\levelB) -- ++(2,0);
\draw[curve] (2,\levelB) -- ++(1,0.4) -- ++(1,-0.4);

\filldraw[black] 
(2,\levelB) circle (\radius)
(3,\levelB) circle (\radius)
(4,\levelB) circle (\radius);

% Level 2
% \node[right] at (3,\levelC) {$k=2$};

\draw[gray] (2,\levelC) -- ++(1,0);
\draw[curve] (2,\levelC) -- ++(0.5,0.25) -- ++(0.5,-0.25);

\filldraw[black] 
(2,  \levelC) circle (\radius)
(2.5,\levelC) circle (\radius)
(3,  \levelC) circle (\radius);

% Level 3
% \node[right] at (3,\levelD) {$k=3$};

\draw[gray] (2.5,\levelD) -- ++(0.5,0);
\draw[curve] (2.5,\levelD) -- ++(0.25,0.125) -- ++(0.25,-0.125);
\filldraw[black] 
(2.5 , \levelD) circle (\radius)
(2.75, \levelD) circle (\radius)
(3.0 , \levelD) circle (\radius);

\def\pa{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pb{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pc{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}
% \begin{scope}[shift={(1,0)}]
% \pa; \pb; \pc;
% \end{scope}
% 
% \begin{scope}[shift={(5,0)}]
% \pa; \pb; \pc;
% \end{scope}


\begin{scope}[shift={(3.5,\levelB)}, scale=0.5]
\pa; \pb;
\end{scope}

\begin{scope}[shift={(2.25,\levelC)}, scale=0.25]
\pa;
\end{scope}

% \node[right] at (6,\levelA) {$p=4$};
% \node[right] at (6,\levelB) {$p=3$};
% \node[right] at (6,\levelC) {$p=2$};
% \node[right] at (6,\levelD) {$p=1$};

%% partitions

\draw[darkgreen] (2,\levelE) -- ++(2,0);

% \foreach \x in {0,6}
% {
%   \draw[partition] (\x,\levelA) -- (\x,\levelE);
%   \filldraw[darkgreen](\x , \levelE) circle (\radius);  
% }

\foreach \x in {2}
{
  \draw[partition] (\x,\levelC) -- (\x,\levelE);
  \filldraw[darkgreen](\x , \levelE) circle (\radius);  
}

\foreach \x in {4}
{
  \draw[partition] (\x,\levelB) -- (\x,\levelE);
  \filldraw[darkgreen](\x , \levelE) circle (\radius);  
}

\foreach \x in {2.5,2.75,3}
{
  \draw[partition] (\x,\levelD) -- (\x,\levelE);
  \filldraw[darkgreen](\x , \levelE) circle (\radius);  
}

\def\drawPoints{%
\foreach \x in {0.2,0.5,0.8}
{
  \draw ({\start + \x*\h},\levelE) node[cross] {};
}
}

% \pgfmathsetmacro\start{0.0};
% \pgfmathsetmacro\h{2.0};
% \drawPoints;

% \pgfmathsetmacro\start{4.0};
% \pgfmathsetmacro\h{2.0};
% \drawPoints;

\pgfmathsetmacro\start{2.0};
\pgfmathsetmacro\h{0.5};
\foreach \x in {0.2,0.5,0.8}
{
  \draw ({\start + \x*\h},\levelE) node[cross] {};
}

\pgfmathsetmacro\start{2.5};
\pgfmathsetmacro\h{0.25};
\foreach \x in {0.33,0.66}
{
  \draw ({\start + \x*\h},\levelE) node[cross] {};
}
\pgfmathsetmacro\start{2.75};
\pgfmathsetmacro\h{0.25};
\foreach \x in {0.33,0.66}
{
  \draw ({\start + \x*\h},\levelE) node[cross] {};
}

\pgfmathsetmacro\start{3};
\pgfmathsetmacro\h{1};
\foreach \x in {0.2,0.4,0.6,0.8}
{
  \draw ({\start + \x*\h},\levelE) node[cross] {};
}

\draw[partition,blue,shorten <=0pt] (2.25,0) -- (2.25,\levelE);
\foreach \y in {1/8*0.5, 7/8*0.5, \levelB+0.4/4,  \levelC+0.25/2,
\levelC-0.2*0.612372435695794 }
{
  \filldraw[blue] ( 2.25, \y ) circle (\radius);
}

\node[anchor = south east] at ( 2.25, 1/8*0.5 ) {$N_0^2$};
\node[anchor = south west] at ( 2.25, 7/8*0.5 ) {$N_0^1$};
\node[anchor = south east] at ( 2.25, \levelB+0.4/4 ) {$N_1^1$};
\node[anchor = south east] at ( 2.25, \levelC+0.25/2 ){$N_1^2$};
\node[anchor = north west] at ( 2.25, \levelC-0.2*0.612372435695794 ) {$N_2^2$};


\node[right] (N) at (2.5,\levelE+0.2) {$\tensor{N} = [N^0_1, N^0_2, N^1_1, N^2_1, N^2_2]$};
\node[right] (LM) at (2.42,\levelE+0.3) {$\tensor{LM} = [1,2,3,6,7]$};

\draw[partition,blue,->,>=latex,shorten >=0pt] (2.25,\levelE) to[out=90,in=-180]
(N.west);


\draw [decorate,decoration={brace,amplitude=10pt},xshift=0pt,yshift=0pt] (2,\levelE+0.05) -- (2.5,\levelE+0.05) node [pos=0.5,above,yshift=2pt] (tmp) {};

\draw[partition,blue,->,>=latex,shorten >=0pt] (tmp.north) to[out=90,in=-180]
(LM.west);

\node[left] at (2,0.5) {dof$1$};
\node[right] at (4,0.5) {dof$2$};

\node[right] at (3.1,\levelB+0.4) {dof$3$};
\node[ ] at (3.5,\levelB-0.2) {dof$4$};
\node[ ] at (3.25,\levelB+0.18) {dof$5$};

\node[right ] at (2.55,\levelC+0.25) {dof$6$};
\node[right ] at (2.425,\levelC-0.075) {dof$7$};

\node[right ] at (2.8,\levelD+0.125) {dof$8$};

% \node[] (P) at (3,{\levelE+0.3}) {$C^2$-partitions $P_i$ given by leaf
% elements};

% \foreach \x in {1,5,3.5,2.25,2.625,2.875}
% {
% \draw[->,>=latex,] (P.south) to[out=-90,in=90] (\x,\levelE);
% }

\end{tikzpicture}


==> multiLevelFCM/pics/refinement_1d_mlhp_woNumbers.tikz <==
\begin{tikzpicture}
[
  scale=1,
  connection/.style={
    gray!40,
    shorten >=2pt,
    shorten <=2pt,
  },
  curve/.style={
    %line width=1pt,
    black,
  },
]

%\scriptsize%
\fontsize{7}{7}
\pgfmathsetmacro\radius{0.03};
\pgfmathsetmacro\levelA{0.0};
\pgfmathsetmacro\levelB{2.1};
\pgfmathsetmacro\levelC{3.2};
\pgfmathsetmacro\levelD{4.0};
\pgfmathsetmacro\scale{1.8};

% Discontinuity
\draw[red] (2.6,0) -- ++(0,\levelD);

% Connections
% 0 - 1
\draw[connection] (2,\levelA) -- (2,\levelB);
\draw[connection] (4,\levelA) -- (4,\levelB);

% 0 - 1
\draw[connection] (2,\levelB) -- (2,\levelC);
\draw[connection] (3,\levelB) -- (3,\levelC);

% 1 - 2
\draw[connection] (2.5,\levelC) -- (2.5,\levelD);
\draw[connection] (3,\levelC) -- (3,\levelD);

% Level 0
\node[left] at (0,\levelA) {$k=0$};

\draw[gray] (0,\levelA) -- ++(6,0);
\draw[curve] (0,\levelA) -- ++(2,\scale) -- ++(2,-\scale) -- ++(2,\scale);
\draw[curve] (0,{\levelA+\scale}) -- ++(2,-\scale) -- ++(2,\scale) --
++(2,-\scale);

\filldraw[black] 
(0,\levelA) circle (\radius)
(2,\levelA) circle (\radius)
(4,\levelA) circle (\radius)
(6,\levelA) circle (\radius);

% Level 1
\node[left] at (2,\levelB) {$k=1$};

\draw[gray] (2,\levelB) -- ++(2,0);
\draw[curve] (2,\levelB) -- ++(1,0.5*\scale) -- ++(1,-0.5*\scale);

\filldraw[black] 
(2,\levelB) circle (\radius)
(3,\levelB) circle (\radius)
(4,\levelB) circle (\radius);

% Level 2
\node[left] at (2,\levelC) {$k=2$};

\draw[gray] (2,\levelC) -- ++(1,0);
\draw[curve] (2,\levelC) -- ++(0.5,0.25*\scale) -- ++(0.5,-0.25*\scale);

\filldraw[black] 
(2,  \levelC) circle (\radius)
(2.5,\levelC) circle (\radius)
(3,  \levelC) circle (\radius);

% Level 3
 \node[left] at (2.5,\levelD) {$k=3$};

\draw[gray] (2.5,\levelD) -- ++(0.5,0);
\draw[curve] (2.5,\levelD) -- ++(0.25,0.125*\scale) -- ++(0.25,-0.125*\scale);
\filldraw[black] 
(2.5 , \levelD) circle (\radius)
(2.75, \levelD) circle (\radius)
(3.0 , \levelD) circle (\radius);

\def\pa{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pb{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pc{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\begin{scope}[shift={(3.5,\levelB)}, scale=0.5]
\pa; \pb; \pc;
\end{scope}

\begin{scope}[shift={(2.25,\levelC)}, scale=0.25]
\pa; \pb; \pc;
\end{scope}

\begin{scope}[shift={(2.625,\levelD)}, scale=0.125]
\pa; \pb; \pc;
\end{scope}
\begin{scope}[shift={(2.875,\levelD)}, scale=0.125]
\pa; \pb; \pc;
\end{scope}

\begin{scope}[shift={(1,0)}]
\pa; \pb; \pc;
\end{scope}


\begin{scope}[shift={(5,0)}]
\pa; \pb; \pc;
\end{scope}

 \node[right] at (6,\levelA) {$p=4$};
 \node[right] at (4,\levelB) {$p=4$};
 \node[right] at (3,\levelC) {$p=4$};
 \node[right] at (3,\levelD) {$p=4$};


\end{tikzpicture}

==> numericalResults/data/boneScaling.dat <==
1   1.0      1.0       1.0     1.0 
2   1.72     1.98      1.69    1.88
4   3.38     3.55      3.11    3.6
8   6.78     4.94      5.67    6.4
16  11.95    5.39      8.65    10.6
32  18.5     5.05      12.41   15.2
64  30.83    4.68      17.41   20


==> numericalResults/data/boneTiming.dat <==
1    3708.48    38.3   2111.0   4.1   6386.7
2    2145.90    19.3   1121.0   8.4   3615.9
4    1096.2     10.8    593.8   6.3   1954.5
8     547.35     7.75   332.4   3.4   1081.3
16    310.38     7.1    199.1   3.0   677.05
32    200.45     7.57   138.8   5.6   473.4
64    120.304    8.2    105.4   2.9   339.5



==> numericalResults/data/lshapedDomainLarge.dat <==
1   1.0       1.0       1.0 
4   3.9378    3.7922    3.576
8   7.8619    6.5147    6.02476
16  15.617    8.3931    8.024
32  31.048    16.211    13.19
64  61.365    29.9264   19.562
128 122.94    52.4554   25.54


==> numericalResults/data/lshapedDomainSmall.dat <==
1   1.0     1.0     1.0
2   1.964   2.66    2.24
4   3.91    4.76    3.88
8   7.24    7.87    6.48 
16  12.46   9.51    8.61
32  19.8    4.7     5.96


==> numericalResults/data/lshapedDomainTiming.dat <==
1    568.240   1836.672  163.38  31.7  2745.8
4    144.307   484.335   41.842  16.1  767.7 
8    72.278    281.926   22.158  8.6   455.75
16   36.387    218.832   12.036  6.4   342.2
32   18.302    113.3     8.962   3.2   208.2
64   9.26      61.373    5.291   2.5   140.4
128  4.622     35.014    4.911   2.5   107.5



==> numericalResults/data/memoryLSD-prediction.dat <==
1       41.83      125.49    128     256   
4       56.98      170.9     128     256
8       66.54      199.6     128     256
16      85.68      257.0     128     256 
32      121.0      363       256     256
64      190.61     570       512     256
128     342.1      1152      1024    512
256     768        2304      2048    1024
512     1536       4608      4096    2048
1024    3072       9216      8192    4096
2048    6144       18432     16384   8192
4096    12288      36864     32768   16384


==> numericalResults/data/memoryLSD.dat <==
1   41.83    41.83  41.83     
4   56.98    14.24  14.89    
8   66.54    8.32    8.94  
16  85.68    5.35    5.73  
32  121.0    3.78    3.94  
64  190.61   2.98    3.1  
128 342.1    2.67    2.9  


==> numericalResults/data/p-studyLSD.dat <==
24      49.54  52.46  62.97  69.98  81.88  89.30  93.35
96      48.97  67.17  78.13  86.75  91.33  94.91  96.16
384     78.52  88.25  92.00  94.20  96.14  98.45  99.88
1536    95.00  93.75  99.58  99.0   98.44  99.56  99.68
6189   100.08  99.38  99.21  98.33  100.1  99.87  99.76



==> numericalResults/data/shockScaling.dat <==
1   1.0      1.0       1.0 
4   3.922    4.94      3.31 
8   7.81     8.477     5.85
16  14.78    8.950     7.73 
32  28.9     17.97     13.17
64  55.77    36.0      18.27 
128 109.49   7.79      16.77


==> numericalResults/data/shocktransientScaling.dat <==
1   1.0      1.0       1.0      1.0
2   1.99     1.4       1.85     1.66
4   3.945    2.14      3.53     3.69
8   7.74     2.94      6.14     6.78
16  15.09    3.51      9.46     10.23
32  29.65    5.21     14.38     19.8
64  58.84    7.5      17.12     29.7
128 115.07   9.16     22.68     41.33


==> numericalResults/pics/tree.tikz <==
\begin{tikzpicture}
[
inactiveFace/.style={fill=blue!20,draw=black, minimum size=10},
activeFace/.style={darkgreen,fill=darkgreen!30,draw=black},
]
%  \scriptsize%
\begin{align}
        \phi &= 0  &\forall \ (r,\theta) \in \Gamma_D \, , \nonumber \\
\nabla \phi &= \frac{2}{3}r^{-\frac{4}{3}} \begin{bmatrix} x \sin(\frac{2}{3}\theta) - y \cos(\frac{2}{3}\theta) \\ y \sin(\frac{2}{3}\theta) + x \cos(\frac{2}{3}\theta)  \end{bmatrix} &\forall \ (r,\theta) \in \Gamma_N \, .
\end{align}


\end{tikzpicture}


==> parallelImplementation/data/loadbalance.dat <==
343	0.083
1000	0.089
2197	0.297
4096	0.93
6859	3.812
10648	13.22
15625	43.94
21952	108.7
29791	251



==> parallelImplementation/graphs/loadBalance.tikz <==
\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{loglogaxis}[
        scale only axis, % The height and width argument only apply to the actual axis
        xmin=100, xmax=5e4,
        %ymin=1e-2, ymax=1e3,
        xlabel={Number of unknowns},
        ylabel={Execution time [s]},
        legend pos=north west,
        %mark size=2,
      ]
    
    \addplot table[ x index = 0, y index = 1] {\dataDir/loadBalance.dat};
    \addlegendentry{integration of the stiffness matrix};  
      
  \end{loglogaxis}
  
  \ifdrawboundingbox
      \draw[dashed] (current bounding box.south west) rectangle (current bounding box.north east);
  \fi 
\end{tikzpicture}

